The Revision Is the Evidence: Evolution-Aware Retrieval for Auditing 5G Security Standards

Standards are versioned corpora: every change to a 3GPP specification is a public Change Request stating what changed, why, and which clauses it touches. An audit asks which clause version holds at a date, what a revision touched, and which text supports each claim; document retrieval cannot tell superseded from current versions. We treat the revision history as the evidence. 3GPP-EvoCorp organizes 198,553 parsed Change Requests, 26,932 of them security-relevant, into an audited bitemporal Protocol Evolutionary Graph with 351K nodes and 1.04M typed edges, with three expert-checked benchmarks. SpecGuard retrieves, classifies and traverses the graph under a snapshot frozen at the query date and writes audits in which every claim cites a Change Request or clause version and rules stated as in force are checked against the version current then. Across 39 configurations and four backbones under chronological splits, it lifts structural exact match from 0.672 to 0.752 and cuts unsupported claims from 9.4 to 6.2 percent against the strongest baseline, and most of this gain transfers to other retrievers through the revision-chain organisation. In a retrospective, anchor-consistent check on CREEK's public sets it recovers 12 and explains 11 of 14 weaknesses confirmed in commercial networks.

==> README.txt <==
SpecGuard arXiv report -- source package
=======================================
Main document: main.tex
Compiler: pdfLaTeX; bibliography: BibTeX (unsrtnat.bst included)
Build: latexmk -pdf main.tex
Alternatively: pdflatex main; bibtex main; pdflatex main; pdflatex main.

Upload this ZIP as a new Overleaf project and select main.tex / pdfLaTeX.
No shell escape, installed system fonts, network access, or scripts are needed.
For arXiv, the ZIP includes main.bbl, references.bib, all required sources,
style files, figures, tables, institution logos and bundled Byte Sans fonts.

Layout: full-width title and abstract; two-column main text and references;
single-column appendices A-J. Title and author names use Byte Sans Bold, matching the reference PDF.
Title: 17pt / 20pt leading. Authors: 10pt / 12pt leading.
Affiliations: Byte Sans Medium, 10pt / 12pt leading.
The title rules, spacing and margins match the reference first page.
Seven logos are placed consecutively with fixed 4pt gaps.
Date: November, 2026.
Author order is preserved, with Bohan Li last.
* Equal contribution: Guangyuan Dong and Zidong Yu.
Dagger / corresponding authors: Bingchen Liu, Jinxu Zhang, Zhen Tian, Bohan Li.
Displayed contacts: guangyuand@acm.org and bhli@nuaa.edu.cn.
Header logo order: NUS, NExT++, NTU, NUAA, Shandong, Syracuse, Glasgow.
Competing Interests and AI Use Declaration are omitted as requested.
The visible TECHNICAL REPORT header has been removed.

Table A2 uses natural
size rather than an enlarged resizebox. Paragraph spacing is zero and extra
forced page breaks before the bibliography have been removed.

Key files:
  main.tex / authors.tex / logo-row.tex / specguard-report.sty
  specguard-fonts.sty / fonts/ (TTF, TFM and encoding files)
  sections/abstract.tex / body.tex / appendix_intro.tex / appendices.tex
  tables/ / images/ / logos/
  references.bib / main.bbl / unsrtnat.bst

Logo sources and provenance are recorded in logos/SOURCES.txt.


==> fonts/SOURCES.txt <==
Byte Sans Bold / Medium and matching TeX metrics:
https://github.com/choucisan/arXiv-Template/tree/main/assets
Downloaded 2026-11-28. Repository license is included as TEMPLATE_LICENSE.txt.
The fonts retain their embedded ByteDance copyright notices.
T1-WGL4.enc is copied from the local TeX Live ttf2pk distribution.
Font files are bundled so pdfLaTeX can compile without installed system fonts.

Measured user-supplied reference PDF: 2611.32566v1.pdf, page 1.
Title: ByteSans-Bold, 17 TeX pt (16.9365 PDF pt), line spacing 20 TeX pt.
Authors: ByteSans-Bold, 10 TeX pt (9.9626 PDF pt), line spacing 12 TeX pt.
Affiliations: ByteSans-Medium, 10 TeX pt, line spacing 12 TeX pt.
Rules: 0.5 TeX pt, #2E5AA8; gaps: 6mm around title, 6mm before authors,
3mm before affiliations. Seven logo marks use fixed 4pt gaps.


==> fonts/TEMPLATE_LICENSE.txt <==
MIT License

Copyright (c) 2026 choucisan

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> logos/SOURCES.txt <==
Institution marks identify the authors' affiliations. All rights remain with
the respective institutions; no institutional endorsement is claimed.
Artwork is used without changing its colors or proportions. Transparent outer
padding on NUS and Glasgow marks is clipped only by LaTeX for alignment.

NUS: embedded logo supplied in the user's reference PDF, 2611.32566v1.pdf.
NTU: https://www.ntu.edu.sg/ResourcePackages/NTU/assets/images/NTU_Logo.png
NUAA: https://urongda.com/images/normal/medium/nanjing-university-of-aeronautics-and-astronautics-logo-1024px.png
Official emblem description: https://www.nuaa.edu.cn/2017/0116/c589a18507/page.htm
Shandong: https://www.urongda.com/images/normal/medium/shandong-university-logo-1024px.png
Official emblem description: https://culture.sdu.edu.cn/info/1011/1001.htm
Syracuse: https://assets.cdn.syr.edu/logos/syr_horizontal_1Line_orange.svg
SVG converted to PDF for pdfLaTeX after inlining the original CSS fill rules.
Glasgow: https://www.gla.ac.uk/media/Media_1228330_smxx.zip
Asset: Main UofG logo artwork/PNG/Unboxed colour logo blue text.png
Official download page: https://www.gla.ac.uk/myglasgow/staff/brandtoolkit/logo/downloads/
Retrieved: 28 November 2026.

NExT++: https://www.nextcenter.org/
Official homepage logo: https://static.wixstatic.com/media/be90e0_d38d1474023f4f5db9e222ae075096ee~mv2.png

